Learning truly monotone operators with applications to nonlinear inverse problems

This article introduces a novel approach to learning monotone neural networks through a newly defined penalization loss. The proposed method is particularly effective in solving classes of variational problems, specifically monotone inclusion problems, commonly encountered in image processing tasks. The Forward-Backward-Forward (FBF) algorithm is employed to address these problems, offering a solution even when the Lipschitz constant of the neural network is unknown. Notably, the FBF algorithm provides convergence guarantees under the condition that the learned operator is monotone. Building on plug-and-play methodologies, our objective is to apply these newly learned operators to solving non-linear inverse problems. To achieve this, we initially formulate the problem as a variational inclusion problem. Subsequently, we train a monotone neural network to approximate an operator that may not inherently be monotone. Leveraging the FBF algorithm, we then show simulation examples where the non-linear inverse problem is successfully solved.

==> Figures/Simulation/Results20231127/images_F/1/stats.txt <==
Image 1 PSNR(x, F_x)=24.07 MAE(x, F_x)=0.047 lambda_min=-80.52, lambda_max=81.37
Image 1 PSNR(x, F_hard_x)=17.33 MAE(x, F_hard_x)=0.116 lambda_min=-156.86, lambda_max=157.59
Image 1 PSNR(F_x, F_lin_x)=25.46 MAE(F_x, F_lin_x)=0.035 lambda_min=-0.09, lambda_max=1.00
Image 1 PSNR(F_hard_x, F_lin_x)=17.68 MAE(F_hard_x, F_lin_x)=0.110 lambda_min=-0.09, lambda_max=1.00
Image 1 Mode normal Model G_notmon PSNR(F_x, G_notmon_x_normal)=50.82 MAE(x, out_f)=0.002 lambda_min=-0.21, lambda_max=0.99
Image 1 Mode normal Model G_mon PSNR(F_x, G_mon_x_normal)=44.77 MAE(x, out_f)=0.004 lambda_min=0.02, lambda_max=1.00
Image 1 Mode hard Model G_notmon PSNR(F_hard_x, G_notmon_x_hard)=42.94 MAE(x, out_f)=0.004 lambda_min=-0.18, lambda_max=0.63
Image 1 Mode hard Model G_mon PSNR(F_hard_x, G_mon_x_hard)=41.08 MAE(x, out_f)=0.006 lambda_min=0.03, lambda_max=0.61


==> Figures/Simulation/Results20231127/images_F/24/stats.txt <==
Image 24 PSNR(x, F_x)=21.17 MAE(x, F_x)=0.067 lambda_min=-80.52, lambda_max=81.37
Image 24 PSNR(x, F_hard_x)=16.29 MAE(x, F_hard_x)=0.131 lambda_min=-156.86, lambda_max=157.59
Image 24 PSNR(F_x, F_lin_x)=25.69 MAE(F_x, F_lin_x)=0.037 lambda_min=-0.09, lambda_max=1.00
Image 24 PSNR(F_hard_x, F_lin_x)=17.55 MAE(F_hard_x, F_lin_x)=0.113 lambda_min=-0.09, lambda_max=1.00
Image 24 Mode normal Model G_notmon PSNR(F_x, G_notmon_x_normal)=47.90 MAE(x, out_f)=0.003 lambda_min=-0.21, lambda_max=1.01
Image 24 Mode normal Model G_mon PSNR(F_x, G_mon_x_normal)=42.10 MAE(x, out_f)=0.005 lambda_min=0.01, lambda_max=1.00
Image 24 Mode hard Model G_notmon PSNR(F_hard_x, G_notmon_x_hard)=37.10 MAE(x, out_f)=0.009 lambda_min=-0.18, lambda_max=0.61
Image 24 Mode hard Model G_mon PSNR(F_hard_x, G_mon_x_hard)=36.30 MAE(x, out_f)=0.009 lambda_min=0.02, lambda_max=0.61


==> Figures/Simulation/Results20231127/noiseless/1/stats.txt <==
(x_star_G_mon, x) - PSNR=104.3232657581799 - MAE=3.0684499587449764e-06
(x_hat_G_mon, x) - PSNR=31.60027153120881 - MAE=0.015210712220933703
(x_star_G_nmon, x) - PSNR=8.580089529567974 - MAE=0.30033338758680556
(x_hat_G_nmon, x) - PSNR=8.414819449814718 - MAE=0.30710296630859374
(x_star_F, x) - PSNR=9.350999850654842 - MAE=0.2711637539333767
(x_hat_F, x) - PSNR=9.350996811120178 - MAE=0.2711639573838976
(x_star_F_lin, x) - PSNR=9.410936166286735 - MAE=0.26902513292100694
(x_hat_F_lin, x) - PSNR=8.610036914780414 - MAE=0.30580396864149306
(x_star_F_widetilde, x) - PSNR=43.7352693492226 - MAE=0.0028638370831807454
(x_hat_F_widetilde, x) - PSNR=43.736712637026855 - MAE=0.002863493760426839
(x_star_F_lin_widetilde, x) - PSNR=41.60745248750598 - MAE=0.003658307393391927
(x_hat_F_lin_widetilde, x) - PSNR=25.275781279926022 - MAE=0.037135297987196184


==> Figures/Simulation/Results20231127/noiseless/24/stats.txt <==
(x_star_G_mon, x) - PSNR=107.1209736850072 - MAE=2.311663960831033e-06
(x_hat_G_mon, x) - PSNR=25.876927202623897 - MAE=0.03177971945868598
(x_star_G_nmon, x) - PSNR=8.875542385221836 - MAE=0.28609554714626734
(x_hat_G_nmon, x) - PSNR=8.833758309849737 - MAE=0.28755211724175345
(x_star_F, x) - PSNR=9.716680568183957 - MAE=0.254694586859809
(x_hat_F, x) - PSNR=9.71671644941104 - MAE=0.2546929083930122
(x_star_F_lin, x) - PSNR=9.79115474410552 - MAE=0.25234617445203994
(x_hat_F_lin, x) - PSNR=8.807845190179785 - MAE=0.292051764594184
(x_star_F_widetilde, x) - PSNR=36.24462169881842 - MAE=0.009606730143229167
(x_hat_F_widetilde, x) - PSNR=36.244693715320764 - MAE=0.009606651730007595
(x_star_F_lin_widetilde, x) - PSNR=35.865787382054826 - MAE=0.009830671946207683
(x_hat_F_lin_widetilde, x) - PSNR=24.692364227710236 - MAE=0.04356750064425998


==> Figures/Simulation/Results20231127/noiseless_hard/1/stats.txt <==
(x_star_G_mon, x) - PSNR=102.74277280081266 - MAE=4.1644958158334095e-06
(x_hat_G_mon, x) - PSNR=30.798773603129423 - MAE=0.016684828864203558
(x_star_G_nmon, x) - PSNR=8.021287630912447 - MAE=0.3202995130750868
(x_hat_G_nmon, x) - PSNR=8.106699172830654 - MAE=0.31642310248480904
(x_star_F, x) - PSNR=9.418363523852552 - MAE=0.26876573350694444
(x_hat_F, x) - PSNR=9.41833650784014 - MAE=0.26876654730902777
(x_star_F_lin, x) - PSNR=9.410936166286735 - MAE=0.26902513292100694
(x_hat_F_lin, x) - PSNR=7.10412532184738 - MAE=0.3572296820746528
(x_star_F_widetilde, x) - PSNR=41.296489885794486 - MAE=0.003811733192867703
(x_hat_F_widetilde, x) - PSNR=41.2964647931331 - MAE=0.003811915980445014
(x_star_F_lin_widetilde, x) - PSNR=41.60745248750598 - MAE=0.003658307393391927
(x_hat_F_lin_widetilde, x) - PSNR=17.575485185448045 - MAE=0.1116953870985243


==> Figures/Simulation/Results20231127/noiseless_hard/24/stats.txt <==
(x_star_G_mon, x) - PSNR=102.78831590108194 - MAE=3.628251142799854e-06
(x_hat_G_mon, x) - PSNR=24.576665829150656 - MAE=0.03637266370985243
(x_star_G_nmon, x) - PSNR=8.530420859938564 - MAE=0.29256703694661457
(x_hat_G_nmon, x) - PSNR=8.601637443262518 - MAE=0.2899021402994792
(x_star_F, x) - PSNR=9.77881530821444 - MAE=0.25257054646809896
(x_hat_F, x) - PSNR=9.778811331154227 - MAE=0.2525706142849392
(x_star_F_lin, x) - PSNR=9.79115474410552 - MAE=0.25234617445203994
(x_hat_F_lin, x) - PSNR=7.120366697064214 - MAE=0.3513389417860243
(x_star_F_widetilde, x) - PSNR=33.94168268148275 - MAE=0.012271042929755317
(x_hat_F_widetilde, x) - PSNR=33.94164930731958 - MAE=0.012271152072482638
(x_star_F_lin_widetilde, x) - PSNR=35.865787382054826 - MAE=0.009830671946207683
(x_hat_F_lin_widetilde, x) - PSNR=17.144637966124847 - MAE=0.11914582994249132

